Seven Limit Cycles in a Periodically Forced Three-Zone Equation

We construct a seven-cycle example for a periodically forced scalar equation with a continuous three-zone piecewise-linear nonlinearity. Symbolic integration and linear elimination reduce the four-flight matching conditions to two equations in the residence times. The competing exterior visits produce an additional turn of the critical response and lead to the rational parameters $(A,B,\mu)=(9,3/2,181363/100000)$. At these parameters, finite Taylor estimates give three sign changes of the return displacement. Scalar order, analyticity along transverse itineraries, and half-period reflection then establish at least seven distinct isolated periodic orbits on the phase cylinder.

==> figures/response_data.csv <==
xi,scaled_lambda,T_minus_rho,minimum
0.000000,0.0000000000,0.0004189463,-1.0244485550
0.000500,-0.0106385470,0.0004121870,-1.0239131746
0.001000,-0.0201023341,0.0003944720,-1.0233835287
0.001500,-0.0314006239,0.0003666555,-1.0228596121
0.002000,-0.0384531693,0.0003243451,-1.0223417017
0.002500,-0.0465418785,0.0002728178,-1.0218296518
0.003000,-0.0514782067,0.0002082556,-1.0213237886
0.003500,-0.0550105658,0.0001346723,-1.0208240127
0.004000,-0.0602199325,0.0000525982,-1.0203302978
0.004500,-0.0563067252,-0.0000414793,-1.0198429441
0.005000,-0.0557412475,-0.0001456760,-1.0193620056
0.005500,-0.0529792839,-0.0002551910,-1.0188871256
0.006000,-0.0431219616,-0.0003751061,-1.0184187793
0.006500,-0.0332451142,-0.0005016881,-1.0179567543
0.007000,-0.0233729349,-0.0006314668,-1.0175009186
0.007500,-0.0046266208,-0.0007710700,-1.0170517517
0.008000,0.0130170061,-0.0009140402,-1.0166088496
0.008500,0.0338516465,-0.0010589014,-1.0161722406
0.009000,0.0575832248,-0.0012059125,-1.0157419322
0.009500,0.0852893648,-0.0013595402,-1.0153182358
0.010000,0.1141912509,-0.0015121284,-1.0149007110
0.010500,0.1452462217,-0.0016625697,-1.0144894572
0.011000,0.1774718708,-0.0018125750,-1.0140843657
0.011500,0.2166902231,-0.0019619575,-1.0136855841
0.012000,0.2537409890,-0.0021081510,-1.0132930079
0.012500,0.2939746933,-0.0022518188,-1.0129065792
0.013000,0.3335961527,-0.0023872625,-1.0125261312
0.013500,0.3758047895,-0.0025181828,-1.0121518320
0.014000,0.4218968962,-0.0026427121,-1.0117835655
0.014500,0.4663153735,-0.0027578177,-1.0114211421
0.015000,0.5119648067,-0.0028641429,-1.0110646789
0.015500,0.5574460243,-0.0029587433,-1.0107140223
0.016000,0.6012291241,-0.0030411422,-1.0103690512
0.016500,0.6472770694,-0.0031123651,-1.0100299318
0.017000,0.6946109385,-0.0031702707,-1.0096964888
0.017500,0.7398018203,-0.0032116085,-1.0093686102
0.018000,0.7831851654,-0.0032353295,-1.0090462906
0.018500,0.8272664413,-0.0032415340,-1.0087293961
0.019000,0.8683281419,-0.0032296104,-1.0084179918
0.019500,0.9068070980,-0.0031969190,-1.0081120177
0.020000,0.9433101878,-0.0031418029,-1.0078112952
0.020500,0.9822089764,-0.0030644003,-1.0075159073
0.021000,1.0179124948,-0.0029615142,-1.0072257015
0.021500,1.0501479145,-0.0028328018,-1.0069406667
0.022000,1.0791101218,-0.0026742336,-1.0066606919
0.022500,1.1057657129,-0.0024852872,-1.0063857671
0.023000,1.1301204794,-0.0022655430,-1.0061158615
0.023500,1.1509676325,-0.0020093543,-1.0058508130
0.024000,1.1675917099,-0.0017194488,-1.0055907024
0.024500,1.1804855758,-0.0013885198,-1.0053354486
0.025000,1.1889900841,-0.0010193670,-1.0050850356
0.025500,1.1971553734,-0.0006060336,-1.0048393146
0.026000,1.2018203196,-0.0001466717,-1.0045983487
0.026500,1.2018891921,0.0003625691,-1.0043620725
0.027000,1.1975440067,0.0009268099,-1.0041303514
0.027500,1.1886728656,0.0015479368,-1.0039032665
0.028000,1.1750929762,0.0022294054,-1.0036806784
0.028500,1.1566829970,0.0029764251,-1.0034626697
0.029000,1.1346712493,0.0037948490,-1.0032491723
0.029500,1.1083191318,0.0046911425,-1.0030400677
0.030000,1.0769457895,0.0056721355,-1.0028354577
0.030500,1.0404391122,0.0067441428,-1.0026352994
0.031000,0.9986334119,0.0079153386,-1.0024395525
0.031500,0.9515535366,0.0091977567,-1.0022481756
0.032000,0.8991956385,0.0106043952,-1.0020611770
0.032500,0.8411473247,0.0121459780,-1.0018786394
0.033000,0.7775644002,0.0138439802,-1.0017005125
0.033500,0.7082089475,0.0157170710,-1.0015268311
0.034000,0.6351485164,0.0177895940,-1.0013576893
0.034500,0.5558262831,0.0200995710,-1.0011930640
0.035000,0.4698642053,0.0226867530,-1.0010330560
0.035500,0.3770923474,0.0256129699,-1.0008777043
0.036000,0.2769612033,0.0289585714,-1.0007271980
0.036500,0.1689578780,0.0328493496,-1.0005817761
0.037000,0.0523182289,0.0374764647,-1.0004415533
0.037500,-0.0741124087,0.0431995018,-1.0003070568
0.038000,-0.2122879559,0.0507707376,-1.0001788665
0.038500,-0.3661202515,0.0628009161,-1.0000584284
0.039000,-0.5486389622,0.0801680728,-0.9999501795
0.039500,-0.7308401352,0.0761543608,-0.9998453913
0.040000,-0.9007610808,0.0721684847,-0.9997401397
0.040500,-1.0588841861,0.0682095160,-0.9996343337
0.041000,-1.2056521893,0.0642769665,-0.9995279710
0.041500,-1.3409876030,0.0603704596,-0.9994210510
0.042000,-1.4656050668,0.0564893919,-0.9993136075
0.042500,-1.5801127788,0.0526333047,-0.9992056884
0.043000,-1.6848796409,0.0488017528,-0.9990972055
0.043500,-1.7802585579,0.0449942764,-0.9989881571
0.044000,-1.8665701211,0.0412105249,-0.9988785406
0.044500,-1.9441440877,0.0374500611,-0.9987684138
0.045000,-2.0132944076,0.0337124461,-0.9986577848
0.045500,-2.0743163901,0.0299973083,-0.9985465853
0.046000,-2.1274731752,0.0263047862,-0.9984348126
0.046500,-2.1730556626,0.0226335841,-0.9983224673
0.047000,-2.2112810610,0.0189836289,-0.9982096432
0.047500,-2.2424271033,0.0153546737,-0.9980962758
0.048000,-2.2667105531,0.0117470603,-0.9979823311
0.048500,-2.2843641322,0.0081591378,-0.9978678089
0.049000,-2.2955916490,0.0045912252,-0.9977527280
0.049500,-2.3006071281,0.0010436940,-0.9976371795
0.050000,-2.2995908400,-0.0024851388,-0.9975210494
0.050500,-2.2927485575,-0.0059942943,-0.9974043385
0.051000,-2.2802525298,-0.0094851569,-0.9972870452
0.051500,-2.2622710677,-0.0129570780,-0.9971692575
0.052000,-2.2389764417,-0.0164111229,-0.9970509327
0.052500,-2.2105192858,-0.0198467870,-0.9969320230
0.053000,-2.1770558488,-0.0232652443,-0.9968125279
0.053500,-2.1387360003,-0.0266656937,-0.9966924826
0.054000,-2.0956862273,-0.0300496552,-0.9965719528
0.054500,-2.0480554381,-0.0334160181,-0.9964508368
0.055000,-1.9959547611,-0.0367657431,-0.9963291313
0.055500,-1.9395240724,-0.0400995317,-0.9962068378
0.056000,-1.8788820605,-0.0434165524,-0.9960840887
0.056500,-1.8141259234,-0.0467175543,-0.9959607571
0.057000,-1.7451667259,-0.0500033593,-0.9958368370
0.057500,-1.6719304184,-0.0532731067,-0.9957123275
0.058000,-1.5949297491,-0.0565274921,-0.9955873297
0.058500,-1.5142359728,-0.0597666619,-0.9954617803
0.059000,-1.4299615120,-0.0629912190,-0.9953356390
0.059500,-1.3421953918,-0.0662011356,-0.9952089051
0.060000,-1.2510175286,-0.0693961276,-0.9950816575
0.060500,-1.1565174680,-0.0725767954,-0.9949538834
0.061000,-1.0587733825,-0.0757433167,-0.9948255153
0.061500,-0.9578531145,-0.0788957912,-0.9946965509
0.062000,-0.8538347882,-0.0820344909,-0.9945670598
0.062500,-0.7467936297,-0.0851596141,-0.9944370537
0.063000,-0.6367975178,-0.0882713000,-0.9943064515
0.063500,-0.5239120202,-0.0913696936,-0.9941752526
0.064000,-0.4082004755,-0.0944549451,-0.9940435244
0.064500,-0.2897240733,-0.0975272097,-0.9939112831
0.065000,-0.1685419332,-0.1005866473,-0.9937784438
0.065500,-0.0447111772,-0.1036334225,-0.9936450060
0.066000,0.0817129961,-0.1066677040,-0.9935110460
0.066500,0.2106772447,-0.1096896647,-0.9933765654
0.067000,0.3421300132,-0.1126994811,-0.9932414855
0.067500,0.4760266439,-0.1156972514,-0.9931058045
0.068000,0.6123204212,-0.1186830564,-0.9929696172
0.068500,0.7509594424,-0.1216571032,-0.9928328919
0.069000,0.8918986209,-0.1246195339,-0.9926955660
0.069500,1.0350992099,-0.1275701690,-0.9925576378
0.070000,1.1805179655,-0.1305094040,-0.9924192317
0.070500,1.3281108827,-0.1334376892,-0.9922802609
0.071000,1.4778543289,-0.1363548801,-0.9921406844
0.071500,1.6296992944,-0.1392610711,-0.9920005050
0.072000,1.7836100851,-0.1421560867,-0.9918598849
0.072500,1.9395518800,-0.1450403421,-0.9917186617
0.073000,2.0974950752,-0.1479143300,-0.9915768337
0.073500,2.2574097238,-0.1507777476,-0.9914344447
0.074000,2.4192577719,-0.1536303266,-0.9912915712
0.074500,2.5830052823,-0.1564729249,-0.9911480943
0.075000,2.7486426941,-0.1593054636,-0.9910040071
0.075500,2.9161225391,-0.1621276366,-0.9908594164
0.076000,3.0854187788,-0.1649398678,-0.9907142873
0.076500,3.2565210205,-0.1677425257,-0.9905685475
0.077000,3.4293877430,-0.1705349941,-0.9904222017
0.077500,3.6039941871,-0.1733181004,-0.9902754161
0.078000,3.7803323271,-0.1760917616,-0.9901280224
0.078500,3.9583628955,-0.1788553561,-0.9899800219
0.079000,4.1380722471,-0.1816102388,-0.9898314803
0.079500,4.3194352498,-0.1843553838,-0.9896824328
0.080000,4.5024285430,-0.1870916630,-0.9895327767

